The MeerKLASS UHF On-the-Fly Continuum Survey -- Data Release I

We present the first public data release (DR1) from the interferometric component of the MeerKAT Large Area Synoptic Survey (MeerKLASS) UHF survey, a legacy program demonstrating a novel on-the-fly (OTF) mapping technique. This release is based on 12 hours of early science observations covering approximately 800 deg$^2$ of the southern sky. We describe the data processing pipeline developed to calibrate and image these fast-scanning observations, producing high-fidelity continuum images at a central frequency of 816 MHz. The resulting mosaic reaches an RMS sensitivity of $\sim$35 $\mu$Jy beam$^{-1}$ in its deepest regions, with a typical angular resolution of $\sim32'' \times 17''$. In these images, we identify $95483$ radio sources. We validate the catalogue through cross-matching with external surveys, confirming sub-arcsecond astrometric accuracy and a robust flux density scale. We compute the differential source counts, finding excellent agreement with existing measurements and validating our end-to-end processing. The success of this pilot study serves as a crucial proof of concept for the OTF observing strategy, and the public release of the images and source catalogue provides a valuable resource for a wide range of astrophysical studies. This work paves the way for the full MeerKLASS OTF survey and future large-area survey projects with the SKA.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
